Coherent belief and opinion propagation produces more echo chambers: corrected version

The occurrence of echo chambers is a well-known phenomenon in social networks. Echo chambers are groups of agents satisfying three properties: homogeneity, i.e., sharing the same opinion, segregation, i.e., listening primarily to agents of the same group, and reinforcement, i.e., increasing opinion similarity over time. Opinion dynamics models have been used to explain how echo chambers occur through agents updating their opinions. However, social network users also exchange beliefs supporting their opinions. Here, we aim at identifying the effect of propagating beliefs together with opinions on the formation of echo chambers. For that purpose, we complement an existing opinion dynamics model with classical belief merge operations. Beliefs and opinions are also maintained coherent guided by values that agents share. We introduce measures, applying to either beliefs and opinions, to identify echo chambers based on the three properties. This model is used to simulate opinion and belief propagation with varying initial conditions and agent tolerance for different opinions/beliefs. Results confirm the occurrence of echo chambers observed in previous opinion dynamics studies in a different setting and with a stricter measure. They also demonstrate the occurrence of echo chambers with belief propagation. Finally, they show that connecting opinions to beliefs and maintaining their coherence increases the number of belief echo chambers, but that they involve a reduced number of agents.

==> data/20260217-BROD-a-eb.csv <==
delta,both,bronly,coherence
1,4.625,4.95,3.69
2,4.18,3.65,4.46
3,2.19,1.55,3.1
4,1.64,0.95,2.41
5,1.455,0.8,2.19
6,1.455,0.8,2.07
7,1.355,0.7,2.06


==> data/20260217-BROD-a-eo.csv <==
eps,both,coherence,odonly
0.05,5.5285714285714285,6.9714285714285715,5.75
0.1,3.2357142857142858,2.95,2.45
0.15,2.5642857142857145,1.6642857142857144,1.8
0.2,2.2857142857142856,1.6642857142857144,1.1
0.25,2.1142857142857143,1.25,1.0
0.3,2.0785714285714287,1.1642857142857144,1.0
0.35,2.0214285714285714,1.0285714285714285,1.0
0.4,1.9857142857142858,1.0642857142857143,1.0
0.45,2.0285714285714285,0.9642857142857143,1.0
0.5,2.0142857142857142,0.9357142857142857,1.0

